Impact picture for near-forward elastic scattering up to LHC energies

We will recall the main feaatures of an accurate phenomenological model to describe successfully near-forward elastic scattering in a wide energy range, including ISR, SPS and Tevatron colliders. A large step in energy domain is accomplished with the LHC collider, presently running, giving the opportunity to confront the new data with the predictions of our theoretical approach.

==> aipparms.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "article.tgz->->article/aipparms.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX13:article.tgz->->article/aipparms.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service

==> aipproc.txt <==
FILE QUARANTINED

Microsoft Forefront Security has identified that the attachment called "article.tgz->->article/aipproc.ins" is potentially dangerous and has been replaced by this message. (reference CERNMX13:article.tgz->->article/aipproc.ins)
For more information see: [http://cern.ch/mmmservices/Help/?kBID=171010]
The CERN Antivirus Service
